A Multi-viewpoint CME Catalog Based on SoloHI Observed Events

Coronal Mass Ejections (CMEs) are significant drivers of geomagnetic activity, and understanding these structures is critical to developing and improving forecasting tools for space weather. The Solar Orbiter (SolO) mission, with its comprehensive set of remote sensing and in-situ instruments, along with its unique orbit, is significantly advancing the study of the CMEs and other structures in the heliosphere. A critical contribution to the study of CMEs by SolO is the observations from the Solar Orbiter Heliospheric Imager (SoloHI). SoloHI observes photospheric visible light scattered by electrons in the solar wind and provides high-resolution observations of the corona and heliosphere. The resolution and vantage point offered by SoloHI make it uniquely well-suited to study CME evolution in the heliosphere. We present the initial release of a living CME catalog based on SoloHI observations during its initial years of observations, with a multi-viewpoint focus. We catalog 140 events detected by SoloHI during the period of January 2022 until April 2023. For each event detected by SoloHI, we present available in-situ data and remote sensing observations detected by other missions. We identify the source region of the CME and describe its main characteristics, track the CME through the coronagraphs and heliospheric imagers, and provide in-situ detection when possible. We also provide a morphological classification and observations quality parameter based on the SoloHI observations. Additionally, we cross-check with other available CME catalogs and link to the event description provided by the Space Weather Database Of Notifications, Knowledge, Information (DONKI) catalog. We provide various observing scenarios with SoloHI observations to demonstrate the contribution that this catalog offers to the scientific community to explore the new observing viewpoint of CMEs with the SolO mission.

==> _config.yml <==
title: Author support for SOLA journal
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-slate
